Imprint of magnetic obliquity in apparent spin-down of radio pulsars

Numerical simulations predict that the spin-down rate of a single rotation-powered neutron star depends on the angle $\alpha$ between its spin and magnetic axes as $P\dot P \propto \mu^2 (k_0 + k_1\sin^2\alpha)$, where $P$ is the star spin period, $\mu$ is its magnetic moment, while $k_0 \sim k_1 \sim 1$. Here we describe a simple observational test for this prediction based on the comparison of spin-down rates of 50 nearly orthogonal (with $\alpha$ close to 90 deg) and 27 nearly aligned (with $\alpha$ close to 0 deg) pulsars. We found, that the apparent pulsar spin-down is consistent with the theory if assumed, that magnetic moments of orthogonal rotators are systematically larger than those of aligned ones for $\sim 0.15..0.2$ dex. Also, as a by-product of the analysis, we provide yet another constraint on the average braking index of radio pulsars as $1 \le n \le 4$ with formal significance not worse than 99\%.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
